Automatic algorithm to obtain $v \sin i$ values via Fourier Transform in BeSOS database

Be stars are found to rotate close to their critical rotation and therefore they are considered as an important laboratory of study for stellar rotation. In this context, we obtain the projected rotational velocity of a sample of classical Be Southern stars in the BeSOS database via Fourier Transform in an automated way for several absorption lines at different epochs. A Gaussian profile is fitted to eight observed photospheric HeI lines in order to select automatically the spectral signal given by areas under the curve of 95.45%, 98.75% and 99.83% from the profile to obtain $v \sin i$ via Fourier Transform technique. The values obtained are in global agreement with the literature. Analysing only one line is not enough to set the $v \sin i$ value, depending on the line the value in most cases are underestimated with respect to $\lambda$4471. When gravity darkening effects are including, apparent values increases by $\sim10$%. The resolution of the instrument PUCHEROS used for BeSOS spectra ($R \sim 17\,000$) constrain a theoretical lower bound possible at $v \sin i \sim 100$ km s$^{-1}$. The procedure has limitations using a linear limb-darkening function with $\varepsilon = 0.6$ for classical Be stars rotating close to the break-up velocity without gravity-darkening corrections, which can't be negligible. Previous works measure $v \ sin i$ values using just one spectral line and here we demonstrate that with more lines the results can varies. This could be due to the photospheric distribution of atomic transitions on classical Be stars.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
